Device-Agnostic Microwave Noise Metrology for Nonlinear Cryogenic Quantum Devices

Microwave devices capable of near-quantum-limited signal processing are essential components in the toolbox of solid-state quantum technologies. The manipulation and readout of single-photon microwave signals through amplifiers, mixers, isolators, etc. must fulfill strict requirements in terms of signal integrity to ensure reliable operation. These active microwave quantum devices operate in complex cryo-electronic setups. This poses challenges to their characterization, since all relevant figures of merit must be expressed at the reference planes of their ports. Even though cryogenic S-parameter calibration is non-trivial, metrological approaches are converging toward rigorous methods. Furthermore, preserving signal integrity must be quantified via absolute noise levels at the ports of the Device Under Test (DUT), requiring an absolute power reference. In this work, we present an in situ noise metrology protocol based on substituting a controllable noise source for the DUT. We motivate this choice by showing that placing the noise source at the DUT input impacts the separability of the calibration from the DUT characteristics. Our proposed architecture combines Planck spectroscopy using a Variable Temperature Stage with Short-Open-Load-Reciprocal scattering-parameter calibration, so that noise and scattering quantities are referred to the same cryogenic reference planes. In this configuration, the readout-chain calibration is separated from the internal dynamics of the DUT. As a demanding use case, we apply the protocol to a Josephson Traveling Wave Parametric Amplifier and extract its gain and input-referred added noise under pump conditions activating multimode nonlinear behavior. This illustrates how our device-agnostic protocol supports portable noise characterization of nonlinear cryogenic microwave devices.

==> main.txt <==
\newlabel{sec:intro}{{I}{1}{Introduction}{section.1}{}}
\newlabel{eq:quantum_limit_on_noise}{{1}{1}{Introduction}{equation.1}{}}
\newlabel{eq:actual_paramp_noise}{{2}{1}{Introduction}{equation.2}{}}
\newlabel{fig:noise_transfer}{{1}{2}{Flow diagram (not at scale) of the scattering of fluctuations impacting the output signal mode, tracked across relevant experimental stages. Photons are picked up from thermal baths due to dissipative processes. The gain $G$ can be identified as the ratio of the final and initial widths of the uppermost flow of photons inside the device}{figure.1}{}}
\newlabel{sec:theory}{{II}{2}{Theory of Cryogenic Noise Measurements}{section.2}{}}
\newlabel{eq:readout_chain}{{3}{2}{The need for cryogenic microwave calibration}{equation.3}{}}
\newlabel{sec:noise_sources}{{\mbox  {II-B}}{2}{Predictable noise sources}{subsection.2.2}{}}
\newlabel{fig:noise_meas_comparison}{{2}{3}{Two placements of the absolute noise reference, labeled REF. (a) In a serial configuration the DUT is included in the path between the noise source and the detector. (b) In a parallel configuration the noise source and the DUT are connected to the readout chain through cryogenic switches. The reference planes $\mathcal R_j$ indicate where the relevant microwave quantities are defined. The female-female \textit {thru} connection can symbolize a more complete S-parameter calibration calkit consisting also of impedance standards}{figure.2}{}}
\newlabel{eq:thermal_noise}{{4}{3}{Hot-load / Y-factor}{equation.4}{}}
\newlabel{eq:actual_noise_source_output}{{5}{3}{Shot Noise Tunnel Junctions}{equation.5}{}}
\newlabel{sec:absolute_cal}{{III}{3}{Serial and Parallel Placement of the Noise Reference}{section.3}{}}
\newlabel{eq:ideal_paramp}{{6}{3}{Serial configuration, applied to a parametric amplifier}{equation.6}{}}
\newlabel{eq:real_paramp}{{7}{3}{Serial configuration, applied to a parametric amplifier}{equation.7}{}}
\newlabel{eq:line_noise_model_a}{{8}{4}{Serial configuration, applied to a parametric amplifier}{equation.8}{}}
\newlabel{eq:serial_meas}{{8a}{4}{Serial configuration, applied to a parametric amplifier}{equation.8a}{}}
\newlabel{eq:serial_gain}{{8b}{4}{Serial configuration, applied to a parametric amplifier}{equation.8b}{}}
\newlabel{eq:serial_noise}{{8c}{4}{Serial configuration, applied to a parametric amplifier}{equation.8c}{}}
\newlabel{eq:line_noise_model_b}{{9}{4}{Parallel configuration}{equation.9}{}}
\newlabel{eq:parallel_psd}{{9a}{4}{Parallel configuration}{equation.9a}{}}
\newlabel{eq:parallel_gain}{{9b}{4}{Parallel configuration}{equation.9b}{}}
\newlabel{eq:parallel_noise}{{9c}{4}{Parallel configuration}{equation.9c}{}}
\newlabel{eq:dut_output_noise}{{10}{4}{Parallel configuration}{equation.10}{}}
\newlabel{eq:dut_meas}{{10a}{4}{Parallel configuration}{equation.10a}{}}
\newlabel{eq:dut_noise}{{10b}{4}{Parallel configuration}{equation.10b}{}}
\newlabel{sec:exp_setup}{{IV}{4}{Experimental Implementation}{section.4}{}}
\newlabel{sec:workflow}{{\mbox  {IV-B}}{5}{Workflow}{subsection.4.2}{}}
\newlabel{sec:results}{{V}{5}{Use Case: Added Noise of a JTWPA}{section.5}{}}
\newlabel{sec:conclusions}{{VI}{5}{Conclusions and Perspectives}{section.6}{}}
\newlabel{app:biases}{{A}{5}{\appendixname \nobreakspace \thesectiondis \\* Analytical Example of Bias in a Serial Configuration}{section*.1}{}}
\newlabel{fig:Nadd}{{3}{6}{(a,b) Gain $G$ and added noise $N_\add $ of the JTWPA as functions of pump power $P_\p $ and signal frequency. The frequency-dependent fine features in the gain, commonly referred to as ripple, are deterministic features attributed to standing waves in the device packaging rather than measurement noise, as their consistency for various pump powers may suggest. (c) Gain and added noise, averaged over the 3.6--5.5 GHz band, as functions of pump power. The colored band around the noise curve represents its associated uncertainty, propagated from the fit on Planck-spectroscopy data}{figure.3}{}}
\newlabel{eq:decomposed_model}{{12}{6}{\appendixname \nobreakspace \thesectiondis \\* Analytical Example of Bias in a Serial Configuration}{equation.12}{}}
\newlabel{eq:full_nonlinear_readout_noise}{{12a}{6}{\appendixname \nobreakspace \thesectiondis \\* Analytical Example of Bias in a Serial Configuration}{equation.12a}{}}
\newlabel{eq:bias_estimators}{{14}{6}{\appendixname \nobreakspace \thesectiondis \\* Analytical Example of Bias in a Serial Configuration}{equation.14}{}}
\newlabel{eq:bias_noise}{{15}{6}{\appendixname \nobreakspace \thesectiondis \\* Analytical Example of Bias in a Serial Configuration}{equation.15}{}}
\newlabel{eq:bias_final}{{16}{6}{\appendixname \nobreakspace \thesectiondis \\* Analytical Example of Bias in a Serial Configuration}{equation.16}{}}
\newlabel{app:VTS}{{B}{6}{\appendixname \nobreakspace \thesectiondis \\* Technical Details of the VTS}{section*.2}{}}
\newlabel{fig:distorted_fit}{{4}{7}{Illustration of the bias described in Appendix~\ref {app:biases} based on synthetic but realistical data. The solid curve is the nonlinear model of Eq.~\eqref {eq:full_nonlinear_readout_noise}; the dots are sampled calibration points; the dashed line is the simplified affine regression. The clear structure of residuals to the fit shows the consequence of neglecting energy-dependent contributions $\delta N(\E )$}{figure.4}{}}
\newlabel{fig:VTS_render}{{5}{7}{Mechanical rendering of the custom VTS assembly. The internal cavity houses a matched attenuator, a \SI {100}{\ohm } heater, and a ruthenium-oxide thermometer. The VTS is mounted on the sample space from below, anchored through stainless-steel screws. Alumina washers are used to contol the physical distance of the object from the samples mounted above}{figure.5}{}}

